Multi-task closed-loop inverse kinematics stability through semidefinite programming

Today's complex robotic designs comprise in some cases a large number of degrees of freedom, enabling for multi-objective task resolution (e.g., humanoid robots or aerial manipulators). This paper tackles the stability problem of a hierarchical losed-loop inverse kinematics algorithm for such highly redundant robots. We present a method to guarantee system stability by performing an online tuning of the closedloop control gains. We define a semi-definite programming problem (SDP) with these gains as decision variables and a discrete-time Lyapunov stability condition as a linear matrix inequality, constraining the SDP optimization problem and guaranteeing the stability of the prioritized tasks. To the best of authors' knowledge, this work represents the first mathematical development of an SDP formulation that introduces stability conditions for a multi-objective closed-loop inverse kinematic problem for highly redundant robots. The validity of the proposed approach is demonstrated through simulation case studies, including didactic examples and a Matlab toolbox for the benefit of the community.

==> revision/ReportOn19-0248v1.txt <==
This paper contains several critical unclear points which are as
follows:

1, All the reviewers pointed out that the novelty and advantage of the
paper are unclear.
There have been many similar methods as the reviewers cited.
You need to compare these and your method and claim what is an
advantage compared with these present methods in more detail.

2, The mathematical formulations should be checked carefully.
Especially in Eq. (5), it seems difficult to accomplish the second or
more ordered tasks because these tasks are projected to the null-space
of previous tasks and if only a part of the next task space is
projected, it cannot be accomplished.

3, The stability analysis is not adequate.
One reviewer pointed out that Eq. (12) is not asymptotic if each task
is in conflict and Eq. (13) just gave a sufficient condition and a
necessary condition was not given.
Another reviewer pointed out that Eq. (12) is not a time-invariant
system but a time-variant system even though the system is considered
as a time-invariant system in the stability analysis.


==> revision/Review59321_Reviewer1_Of19-0248v1.txt <==
This paper addresses inverse kinematics (IK) with task-priority using
semi-definite programming (SDP). In the IK scheme based on error
dynamics, the authors update appropriate feedback gains for tasks at
every iterative step, by solving SDP. This method allows not only to
guarantee the error dynamics stability but also to deal with various
inequality constraints such as joint velocity limit. The authors
validate the proposed method using simple 3-link arm and 7-link arm.

Major comments:
The idea of using the SDP itself is mathematically interesting.
However, it is unclear to the reviewer that this paper has enough
importance in the state-of-the-art in robotics.
1.	The authors ignore some important references. It is surprising
that they ignore the Levenberg-Marquardt method (see the following
paper, for example).
Sugihara, T. (2011). Solvability-Unconcerned Inverse Kinematics by the
Levenberg�Marquardt method. Robotics, IEEE Transactions On, 27(5),
984�991.
The reviewer understands that the main focus of this paper is on the
task-priority IK, which was not the main focus of the above paper.
However, the Levenberg�Marquardt method is very useful because it is
fast and robust to kinematic singularity. A demonstration of multi-task
IK in a humanoid robot was obtained in the above paper. The authors
should cite such a study, not focusing only on the closed-loop IK.
2.	In the stability analysis, the reviewer considers that the
authors only deal with the error dynamics at a single iterative step,
ignoring nonlinear dynamics in Eq. (12). From my understanding, the
system transition matrix A in (12) is changing as the iteration.
Therefore, it is regarded as a time-variant system. However, the
authors treat it as a time-invariant system in Lyapunov stability
analysis in Eqs. (13) � (15). Do I miss something?
3.	Dynamics in the null-space of Jacobian is nonlinear and
no-holonomic. Some studies investigated the stability analysis in the
task-priority control. For example, see the following paper.
Ott, C., Dietrich, A., & Albu-Sch�ffer, A. (2015). Prioritized
multi-task compliance control of redundant manipulators. Automatica,
53, 416�423.
4.	The validation in this paper is quite limited. The 3-link and
7-link arms are too simple. Although the authors claim in section V,
�using these complicated systems do not ease to show the effectiveness
of the proposed approach,� more through results using a complicated
system should be investigated in a journal paper.
5.	There is no result of comparison with previous methods. The
authors should compare the computational time and robustness of the
proposed method with those of previous methods. In particular, how much
is the computational cost of the SDP (the reviewer considers it is
heavy)? What about the relationship between the computational cost and
the DOFs?

Minor comments:
1.	The pole assignment in the SDP is known technique in control
theory. However, it is not familiar to robotics researchers. More kind
explanation is necessary. For example, why is Eq. (17) necessary for
the pole assignment?
2.	There is no explicit definition of matrix C in (17).

==> revision/Review59323_Reviewer2_Of19-0248v1.txt <==
This paper proposes a kinematic control scheme for redundant robots.
The proposed scheme guarantees a kind of stability.
However, this paper lacks an explanation of the originality of the
proposed scheme.
The following issues should be resolved before publication.

I could not understand the difference between the proposed scheme and
other schemes.
At least, the schemes proposed in the following papers should be
compared.

Pietro Falco, Ciro Natale, 
"On the Stability of Closed-Loop Inverse Kinematics Algorithms for
Redundant Robots",
Robotics IEEE Transactions on, vol. 27, no. 4, pp. 780-784, 2011.

Signe Moe, Andrew R. Teel, Gianluca Antonelli, Kristin Y. Pettersen,
"Stability analysis for set-based control within the singularity-robust
multiple task-priority inverse kinematics framework",
Decision and Control (CDC) 2015 IEEE 54th Annual Conference on, pp.
171-178, 2015.

This paper also does not discuss what practical problems can be solved.
Simulation results also fail to present problems that can be solved by
the proposed scheme.
The authors should show comparison with the other methods to
demonstrate what important problem can be solved by the proposed
scheme.

The proposed scheme considers only kinematics and ignores dynamics.
Hence, dynamics of robots can jeopardize stability.

Computational cost of the proposed scheme should be mathematically
discussed or shown in the simulation results.


==> revision/Review63311_Reviewer6_Of19-0248v1.txt <==
The paper present a hierarchical task control for redundant
manipulators. the concept is well known and rich in the literature. 
Besides some typos and grammatical errors, the mathematics of the paper
sounds incorrect to me! Otherwise the conditions in which it is stated
have not provided correctly. 

when the tasks are in conflict it is impossible to bring all the task's
error to zero and shows the asymptotic stability. 


on eq(5) and (9) and after that : for the tasks 2...k the projected
Jacobians must be used. i.e. it must be (J2 N1)^...+  ... (Jk N_k-1)^..

on eq. (12): this dynamics is always stable but not asymptotic. The
errors goes asymptotically to zero if the tasks are not in conflict.
Otherwise the error minimization happens in the sense of LS for lower
priority tasks.  Even by online changing of the gain \landa in a SDP
optimization it is impossible to take the errors to zero. 

please clarify the above issue 

on eq. (13): the stability theorem of linear system has not been state
correctly. it is a sufficient condition and not a necessary one. this
is again stated misleading after in (15).  
